Convergence Properties of Fast quasi-LPV Model Predictive Control

In this paper, we study the convergence properties of an iterative algorithm for fast nonlinear model predictive control of quasi-linear parameter-varying systems without inequality constraints. Compared to previous works considering this algorithm, we contribute conditions under which the iterations are guaranteed to converge. Furthermore, we show that the algorithm converges to suboptimal solutions and propose an optimality-preserving variant with moderately increased computational complexity. Finally, we compare both variants in terms of quality of solution and computational performance with a state-of-the-art solver for nonlinear model predictive control in two simulation benchmarks.

==> data/adip_perf_plot.csv <==
step,qlmpc,vqlmpc,acados,casadi
1,2.374924,9.535742,3.497476,24.189178
2,1.996002,5.82132,2.470106,15.038232
3,1.984318,4.99957,1.800182,10.998904
4,1.999446,4.998726,1.700366,9.797122
5,2.008632,4.624124,1.582208,12.39832
6,1.971566,4.630886,1.59003,9.966598
7,1.975524,4.184876,1.475646,11.60889
8,1.97531,4.20188,1.47241,12.186322
9,1.977478,3.838552,1.368328,11.66273
10,1.983854,3.769484,1.368358,16.113746
11,1.799358,3.780484,1.367902,13.851892
12,1.809264,3.377022,1.257344,17.609684
13,1.802764,3.373558,1.253326,17.973224
14,1.820018,3.346994,1.248292,16.818936
15,1.496822,2.955692,1.136486,14.101278
16,1.65176,2.953214,1.136012,13.013038
17,1.638512,2.53724,1.028748,12.942752
18,1.650492,2.121848,1.026642,11.658832
19,1.646012,2.538892,0.917156,11.088332
20,1.657684,2.53826,1.020498,9.872626
21,1.50755,2.536294,0.912984,13.996044
22,1.49407,2.532854,0.911866,10.09608
23,1.491586,2.534452,0.912898,10.176036
24,1.328432,2.133248,0.909724,10.194144
25,1.329022,2.118414,0.910564,11.415588
26,1.339038,2.127286,0.798664,11.42641
27,1.341982,2.115014,0.803346,12.586516
28,1.32904,2.107454,0.802498,12.649242
29,1.321396,1.716582,0.799208,12.654342
30,1.318442,1.711842,0.69634,12.595282
31,1.327206,1.711436,0.692342,11.424292
32,1.330798,1.713092,0.693404,11.42473
33,1.345124,1.701416,0.690984,11.37169
34,1.319726,1.70939,0.69232,11.418844
35,1.17558,1.709122,0.58046,11.438918
36,1.173052,1.712438,0.578556,13.805528
37,1.176476,1.709914,0.579634,14.075076
38,1.162638,1.716894,0.586924,11.787812
39,1.159528,1.712494,0.580738,11.686724
40,1.17472,1.714532,0.583674,15.804066
41,1.16599,1.707412,0.47002,12.926256
42,1.161242,1.718548,0.47003,14.262616
43,1.158462,1.717176,0.469198,13.038514
44,1.163616,1.705144,0.469434,14.940872
45,1.173678,1.708992,0.473342,14.226216
46,1.168542,1.712302,0.468036,11.79508
47,1.007988,1.724392,0.469114,16.70019
48,1.018218,1.718,0.467446,12.988396
49,1.01323,1.71711,0.467456,14.207464
50,1.007602,1.709966,0.465526,14.51438
51,0.99837,1.717008,0.469344,11.7468
52,1.003958,1.718408,0.466336,11.742252
53,1.00747,1.714198,0.472748,12.897294
54,0.847736,1.72432,0.469958,14.058492
55,0.850468,1.714434,0.467318,13.006652
56,0.848802,1.707232,0.46665,14.068032
57,0.854056,1.703816,0.468114,12.91504
58,0.852382,1.715754,0.466588,11.782354
59,0.844198,1.705412,0.475432,11.79018
60,0.857166,1.71765,0.47252,11.656446
61,0.84433,1.708678,0.467396,10.50646
62,0.844596,1.711496,0.46868,8.812514
63,0.849554,1.709034,0.469164,7.622658
64,0.853052,1.712546,0.470004,7.606308
65,0.853734,1.718686,0.46638,9.936458
66,0.856928,1.718174,0.467372,20.782018
67,0.847872,1.71351,0.465886,12.979514
68,0.851502,1.705158,0.467862,13.117602
69,0.843694,1.71898,0.467978,15.887438
70,0.846882,1.725918,0.3575,8.886582
71,0.86127,1.722716,0.35988,15.34336
72,0.847394,1.301838,0.358496,9.99375
73,0.849966,1.304282,0.35767,16.105018
74,0.84939,1.309766,0.358258,12.301982
75,0.853198,1.308036,0.356778,8.744678
76,0.684966,1.303208,0.364498,10.196322
77,0.681738,1.301928,0.35779,9.93641
78,0.689306,1.310204,0.35992,8.674856
79,0.685316,1.296762,0.356108,8.58768
80,0.6817,1.306244,0.355854,8.554622
81,0.68318,1.294464,0.357122,9.608768
82,0.693692,1.307754,0.356218,9.440726
83,0.683972,1.312746,0.358752,8.257684
84,0.68748,1.321692,0.359912,6.884984
85,0.690294,1.298534,0.355916,6.85371
86,0.682372,1.314576,0.355708,5.71584
87,0.68838,1.305602,0.360158,5.699414
88,0.796874,1.302756,0.359326,5.697802
89,0.694964,1.309774,0.35645,6.90957
90,0.70082,1.311302,0.35971,7.116574
91,0.690606,1.297414,0.357278,7.111278
92,0.692228,1.302472,0.35755,8.269004
93,0.687718,1.307178,0.359544,8.264878
94,0.686516,1.295886,0.35847,9.43975
95,0.68316,1.293578,0.361056,9.773124
96,0.685082,1.306302,0.356178,10.746348
97,0.68694,1.316846,0.35627,11.027446
98,0.700556,1.297404,0.355622,11.047366
99,0.69694,1.306026,0.359864,9.745532
100,0.536354,1.30615,0.35668,9.686338
101,0.527032,1.2993,0.358384,10.874954
102,0.526536,1.300074,0.357602,10.959786
103,0.528976,1.315418,0.355122,10.033458
104,0.550966,1.299926,0.357032,10.008382
105,0.525314,1.305348,0.355566,10.041856
106,0.528424,1.30453,0.355372,11.186826
107,0.527562,1.29342,0.353838,12.739628
108,0.526142,1.294432,0.358998,11.35168
109,0.526282,1.30243,0.35685,11.509976
110,0.525338,1.299532,0.3568,10.209934
111,0.52938,1.300236,0.357702,11.083504
112,0.527054,1.306116,0.357738,11.19942
113,0.524852,1.298728,0.35802,9.760762
114,0.522782,1.29575,0.354862,8.566336
115,0.523272,1.290854,0.355632,12.014896
116,0.524644,1.300888,0.35711,11.292248
117,0.529184,1.299458,0.35416,11.219696
118,0.524074,1.30973,0.358258,10.833044
119,0.52628,1.304374,0.361428,9.551684
120,0.531898,1.29592,0.35809,9.51878
121,0.526954,1.300676,0.356376,9.531028
122,0.533076,1.300302,0.35653,8.313006
123,0.524236,1.307042,0.359094,9.71936
124,0.524648,1.299442,0.359916,8.597684
125,0.524746,1.305614,0.356458,8.551518
126,0.525102,1.311816,0.358962,11.707602
127,0.528876,1.313268,0.35553,9.490286
128,0.527036,1.304542,0.357458,10.342264
129,0.527088,1.298776,0.35812,8.023158
130,0.529016,1.30652,0.359134,8.023492
131,0.523922,1.302288,0.358018,8.031916
132,0.532356,1.298014,0.359458,8.030468
133,0.523916,1.310566,0.358974,6.854362
134,0.532838,1.303816,0.356824,6.881342
135,0.523838,1.298804,0.358284,6.839732
136,0.522996,1.311988,0.357046,6.837706
137,0.524114,1.325104,0.356854,6.845256
138,0.530376,1.306038,0.357584,6.847902
139,0.527384,1.30927,0.3585,6.882746
140,0.531202,1.319236,0.356,6.879466
141,0.524836,1.312556,0.356298,6.881718
142,0.524156,1.306988,0.364378,5.679154
143,0.525602,1.311074,0.361802,5.691312
144,0.52723,1.307228,0.358366,5.688396
145,0.525674,1.301804,0.359576,5.688064
146,0.528058,1.306424,0.356838,5.707166
147,0.521336,1.304886,0.24466,5.671906
148,0.530474,1.301558,0.243902,5.695744
149,0.532164,1.304344,0.245,5.682242
150,0.531318,1.31261,0.243848,5.73592
151,0.527058,1.30542,0.247826,5.71608
152,0.524258,1.306586,0.245632,5.703502
153,0.527212,1.313474,0.24386,5.726428
154,0.525048,1.29991,0.245224,5.695518
155,0.52479,1.304918,0.24488,5.720542
156,0.52313,1.297874,0.246074,5.702162
157,0.52592,1.303322,0.246844,5.701364
158,0.52942,0.891172,0.247042,5.706988
159,0.528052,0.891568,0.244998,5.68921
160,0.524516,0.897244,0.245344,5.694954
161,0.526572,1.303876,0.246864,5.710504
162,0.526412,1.304158,0.245854,5.692164
163,0.52641,1.301386,0.246674,5.702766
164,0.36412,1.301112,0.244748,4.518164
165,0.521242,1.297332,0.243708,4.487922
166,0.5274,1.309174,0.246482,4.490426
167,0.523538,1.30956,0.248148,4.510392
168,0.533068,1.30465,0.24722,4.4983
169,0.52853,1.306366,0.246352,4.489932
170,0.52502,0.899256,0.244554,4.479416
171,0.52869,0.89219,0.24346,4.452552
172,0.523658,0.896818,0.246532,4.470978
173,0.532604,0.891298,0.24471,4.47263
174,0.529836,0.887274,0.245278,4.467096
175,0.529064,0.891238,0.245914,4.461802
176,0.53211,0.893736,0.245428,4.469114
177,0.529622,0.895952,0.245218,4.485204
178,0.535614,0.889328,0.245926,4.454984
179,0.531062,0.893732,0.24573,5.670648
180,0.533184,0.89547,0.24798,5.696802
181,0.361952,0.888994,0.244894,5.698378
182,0.364226,0.8931,0.246682,5.6946
183,0.36258,0.892886,0.245764,5.69242
184,0.364452,0.887056,0.244576,5.7156
185,0.362266,0.891734,0.244486,5.668556
186,0.36509,0.89732,0.244486,5.68387
187,0.363224,0.888764,0.244666,5.718346
188,0.360892,0.899432,0.246724,5.706036
189,0.36466,0.893998,0.245954,5.705382
190,0.366014,0.890462,0.246846,5.676982
191,0.36958,0.899962,0.246168,5.689334
192,0.365046,0.89446,0.244502,5.68114
193,0.365378,0.886948,0.243638,5.700692
194,0.361348,0.897984,0.242694,5.717642
195,0.361734,0.892482,0.24387,5.70986
196,0.36572,0.895092,0.243526,5.731786
197,0.363752,0.892246,0.244498,5.690548
198,0.365442,0.888982,0.246076,5.739016
199,0.363362,0.888024,0.246834,5.695056
200,0.36455,0.891268,0.245672,5.676022


==> data/adip_subtask.csv <==
Row,total,qp,prep,rcso
qlmpc,0.54366,0.041423,0.483526,0.0436273279727459
vqlmpc,1.306787,0.050221,1.232733,-1.12339312916097e-07
acados,0.358105,0.07503,0.235073,0.0159396204700159
casadi,9.541356,NaN,NaN,NaN


==> data/dynamic_unicycle_perf.csv <==
Row,median,min,max,rcso
qlmpc,0.119932,0.118338,0.213782,0.0875152946931498
vqlmpc,0.146562,0.144508,0.216388,0.0321593597182971
acados,0.119243,0.117678,0.171586,0.0346392415705705
casadi,2.828884,2.284052,4.306606,NaN


==> data/dynamic_unicycle_traj.csv <==
time,x_qlmpc,x_vqlmpc,x_acados,x_casadi,y_qlmpc,y_vqlmpc,y_acados,y_casadi
0,1,1,1,1,2,2,2,2
0.1,0.995487456314285,0.995487456314285,1.00443152504526,0.999351265805047,2.00003198781222,2.00003198781222,1.99996915055616,2.00000512623927
0.2,0.985930022204608,0.98591603630166,1.01177024751218,0.998814044206298,2.00034612247044,2.00033936574719,1.99974058004275,2.00001884077407
0.3,0.976594343632396,0.976316888326545,1.01767584353984,1.00109480925185,2.00113361039593,2.00111365591738,1.99921866492131,1.99977601557077
0.4,0.96998253630465,0.969473084532112,1.0249499686239,1.00856373562128,2.00216525929416,2.00213896879314,1.99797517090763,1.99837677585462
0.5,0.968335635959774,0.968145403437267,1.03585941383595,1.02299120621186,2.00253454098608,2.0024132151744,1.99496140945503,1.99411088388899
0.6,0.973366870492237,0.974065297099745,1.05212278544322,1.0452405187415,2.00057114495822,2.00012397451693,1.98836178852755,1.98451967960633
0.7,0.985976563613943,0.988036158370943,1.07446171420881,1.07500352364048,1.99393487559435,1.99273084774639,1.97572398747123,1.96668756957889
0.8,1.00601705616543,1.00965458843296,1.10239779269027,1.11067984267758,1.97987911930139,1.97730395609653,1.95427730662137,1.93770367767006
0.9,1.03217698027628,1.03724478692303,1.13418503966966,1.14946980792157,1.95563999212518,1.95099116020203,1.92140037592419,1.89518671271439
1,1.06203276423027,1.06798724548656,1.1669644911832,1.18768954519463,1.91887828562312,1.91152780230546,1.87511993527909,1.83774546018731
1.1,1.09227797344978,1.09825787204707,1.19712642179153,1.22124966943543,1.86808695413324,1.85766249115718,1.81452001730675,1.76526594050694
1.2,1.11909938398952,1.12411026866939,1.22081121630232,1.24619380828875,1.8028831641106,1.7894019890121,1.73996265174681,1.67896805089132
1.3,1.1386350366339,1.14179734558827,1.23444050086781,1.25918474767421,1.72412985470793,1.70802987511264,1.65307672047417,1.58123861884805
1.4,1.14743325622329,1.14822560808623,1.23516910594846,1.25785217238217,1.63386979779072,1.61591514946786,1.55653528128135,1.47530060547718
1.5,1.14283594170644,1.14126480618672,1.22118045264574,1.24096141661595,1.5350943152304,1.51617495758625,1.4536908364513,1.36480463501509
1.6,1.12323099432813,1.11988127374978,1.19179640694355,1.20840857869745,1.43139881847135,1.41227700010216,1.34815881200999,1.25342716254506
1.7,1.08814967562441,1.08410707353597,1.14741834530366,1.16108015797818,1.32659189599153,1.30766145887936,1.24343176115697,1.1445377639638
1.8,1.03821582641957,1.03488652388534,1.08934607583541,1.10063004873073,1.22432284729382,1.20543850110405,1.14258046655251,1.04096837693038
1.9,0.974977859540369,0.973852992719167,1.01953165954007,1.02922557911502,1.12777797885047,1.1081877681146,1.04806626668608,0.944890083396132
2,0.900667417061473,0.903085164358476,0.940319807565783,0.949303275816114,1.03947473476703,1.01786044382275,0.961661865122384,0.857783874055319
2.1,0.817930419027474,0.82487965647794,0.854212403294188,0.863360382812491,0.961161046637309,0.935767450643112,0.884460610269368,0.780482001581989
2.2,0.729569487946048,0.741562045821818,0.763678455461545,0.773794390659616,0.893809766813791,0.862629575118892,0.816947037152117,0.713254389323309
2.3,0.638325187644715,0.655345242926501,0.671016827592042,0.682792293905847,0.837686993445764,0.798664799508339,0.759101874281801,0.6559173898388
2.4,0.546710815031099,0.568234674284845,0.578269320570424,0.592264580680158,0.792468657965938,0.743691903855472,0.710519491515742,0.607947380731693
2.5,0.456904315098837,0.481974120378707,0.487176193358689,0.503815602669234,0.757380633451011,0.697234941946899,0.670522120257523,0.568587337539749
2.6,0.370692700656716,0.398023623397926,0.399164115611442,0.418741073022347,0.731341913491309,0.658618737935174,0.638261283042571,0.536939520115511
2.7,0.289459498310032,0.317560617626807,0.315356704081704,0.338044065117477,0.713096215907948,0.627050174428498,0.612801806885874,0.512041274174027
2.8,0.214203812164657,0.241496416814667,0.236599172307688,0.262462281277489,0.70132321575189,0.601683436094783,0.593187304711712,0.492923624158359
2.9,0.145579827784963,0.170501713107339,0.163490466824199,0.192501002394466,0.69472559320143,0.581669589767167,0.578488211423094,0.478653977358607
3,0.0839471336032373,0.105036347545043,0.0964181042794377,0.128467700774747,0.69209178689964,0.566192145330766,0.567834636555857,0.468365113293464
3.1,0.0294243946678239,0.0453800544945009,0.0355925198126893,0.0705056409217709,0.692336736816058,0.554490814982428,0.560436750879612,0.461272937514915
3.2,-0.0180588492678845,-0.00833794298550003,-0.0189210016550193,0.0186248524901823,0.694524168307768,0.545875809679329,0.55559542532897,0.456685437617606
3.3,-0.0587154937652043,-0.0561117201002563,-0.0671738126869047,-0.0272703567170099,0.697874389469742,0.539734867064587,0.552705588660618,0.454005043936811
3.4,-0.0928609197308923,-0.0980344194105091,-0.109309173708683,-0.0673576349828964,0.70176143202796,0.535534927084912,0.551254403672229,0.452726273868821
3.5,-0.120880244925942,-0.134277177688438,-0.145541264244917,-0.101876501739509,0.705702904648883,0.532820046044052,0.550815967665397,0.452430194402804
3.6,-0.14320246184521,-0.165071121513228,-0.176137656783444,-0.131111667504107,0.709345328462936,0.531206818289865,0.551043870402563,0.45277691149178
3.7,-0.160280693477909,-0.190692192930398,-0.201404858704063,-0.155379376193947,0.712447109077853,0.530378284251698,0.551662616086263,0.453497007068259
3.8,-0.172577588307489,-0.211448495543833,-0.2216764903259,-0.175016350513059,0.714860737998664,0.530077055660758,0.552458643114557,0.454382602146123
3.9,-0.180554834470033,-0.227669831385706,-0.237303678255627,-0.1903709285503,0.716515342338193,0.53009818569577,0.553271455800101,0.455278527500623
4,-0.184665838180614,-0.239699109638489,-0.248647281214938,-0.201796012837582,0.717400323352886,0.53028215062186,0.553985210624815,0.456073927927194
4.1,-0.185350735672229,-0.247885335753129,-0.256071615752912,-0.209643498918322,0.717550535533196,0.530508184998962,0.554520968896872,0.456694506385868
4.2,-0.183033056806672,-0.252577924428976,-0.259939402347839,-0.214259900354803,0.71703324557434,0.530688118760513,0.554829730610001,0.457095524392944
4.3,-0.178117509390797,-0.254122116459941,-0.260607702819592,-0.215982935685209,0.715936959329547,0.530760795598426,0.554886294163831,0.457255609109195
4.4,-0.170988492073111,-0.25285531420055,-0.258424664783114,-0.215138887069693,0.714362100366576,0.530687102927445,0.554683937564884,0.457171370649464
4.5,-0.162009062992741,-0.249104181598032,-0.253726926889297,-0.212040578776296,0.712413453752196,0.530445609792324,0.554229883929302,0.456852800939206
4.6,-0.151520188110251,-0.243182381665281,-0.246837569718728,-0.206985855833728,0.710194243535091,0.530028786749285,0.553541493593195,0.456319404472245
4.7,-0.139840167355873,-0.235388846876163,-0.238064521937742,-0.20025646934593,0.707801684929429,0.52943976803445,0.55264311373872,0.455596998772634
4.8,-0.127264190214345,-0.226006496556806,-0.227699350526173,-0.192117295711512,0.705323837347921,0.528689608880415,0.551563511662996,0.454715116012239
4.9,-0.114064007972224,-0.215301330410747,-0.216016378479813,-0.182815833076012,0.702837578715814,0.527794987831144,0.550333817698624,0.453704935351502
5,-0.100487730867765,-0.203521839398466,-0.203272084296682,-0.172581930564474,0.700407522559547,0.526776303934073,0.548985906827648,0.452597676815338
5.1,-0.0867597681339263,-0.19089868482884,-0.189704745605545,-0.161627714957717,0.69808570557881,0.525656120699868,0.547551153060918,0.45142339086558
5.2,-0.0730809305265646,-0.177644604197282,-0.175534295197367,-0.150147686170793,0.69591188358713,0.524457911931374,0.546059496813614,0.450210082512053
5.3,-0.0596287111247846,-0.163954508441867,-0.160962362056423,-0.138318957750367,0.693914286889093,0.523205068366545,0.544538772155946,0.448983114238634
5.4,-0.0465577532655594,-0.150005740231937,-0.146172473214965,-0.126301622110862,0.692110701516667,0.521920128156228,0.54301424749881,0.447764837785424
5.5,-0.034000506234485,-0.135958466932543,-0.131330394721915,-0.114239222761219,0.690509759500991,0.520624198236564,0.541508339674946,0.446574410620238
5.6,-0.0220680611140173,-0.121956185220914,-0.116584591977737,-0.10225931763273,0.689112338786489,0.51933653748581,0.540040467297187,0.4454277585425
5.7,-0.0108511518984437,-0.108126317134469,-0.102066791325641,-0.0904741190271855,0.687912990836875,0.518074276077661,0.538627014604007,0.444337651152311
5.8,-0.000421301163481363,-0.0945808797278804,-0.0878926262264629,-0.0789811968264386,0.686901330850261,0.516852248612048,0.537281381691305,0.443313861803513
5.9,0.00916791452671554,-0.0814172126002136,-0.0741623526599142,-0.0678642325542144,0.686063341303311,0.515682921411126,0.536014101078111,0.442363388099238
6,0.0178795066613385,-0.0687187493873762,-0.0609616196357551,-0.0571938127358655,0.685382553902777,0.514576396828777,0.53483300399563,0.441490712968379
6.1,0.0256916522310227,-0.0565558209462005,-0.0483622818898471,-0.047028250811367,0.684841087674328,0.513540479567461,0.53374342267739,0.44069808988896
6.2,0.0325962339507593,-0.0449864794170555,-0.036423242992653,-0.0374144276503129,0.684420531714364,0.512580791865512,0.532748417328912,0.439985838920847
6.3,0.038597368963539,-0.0340573336652243,-0.0251913182132349,-0.0283886415099709,0.684102670025295,0.511700926052193,0.531849018438156,0.439352642905077
6.4,0.0437099492924041,-0.0238043877844728,-0.0147021075570611,-0.0199774590739158,0.683870052891924,0.510902624407109,0.531044476722253,0.438795835514418
6.5,0.047958214376155,-0.0142538754126134,-0.00498087042588557,-0.0121985600085514,0.683706424549518,0.510185977541111,0.53033251435633,0.438311674835215
6.6,0.0513743728445247,-0.00542308356950982,0.00395660567262185,-0.00506156827348518,0.683597020607428,0.509549633668631,0.529709572254238,0.437895597859168
6.7,0.0539972874655432,0.00267883940723349,0.012103149013243,0.00143113578716519,0.683528751022915,0.508991012191735,0.529171049118162,0.437542452698754
6.8,0.0558712340874497,0.0100500964754335,0.019459365920427,0.00728362776895708,0.683490285581661,0.508506515983253,0.528711528784982,0.437246706542342
6.9,0.0570447425109037,0.0166954789963863,0.0260328263872364,0.0125056803884178,0.683472059050258,0.50809173765392,0.528324993104153,0.43700262836248
7,0.0575695246348228,0.0226256316525708,0.0318372772696277,0.0171120372364701,0.68346621262964,0.507741655925391,0.52800501820872,0.436804446208324
7.1,0.0574994929572264,0.0278563479196107,0.0368918865876137,0.021121722126381,0.683466487249031,0.507450819012031,0.527744952605333,0.436646479572868
7.2,0.0568898705903462,0.0324078983206555,0.0412205218276865,0.0245573864047969,0.683468082768307,0.507213512641284,0.527538076021868,0.436523247847109
7.3,0.0557963923563969,0.0363043932219018,0.0448510645556858,0.0274446959832779,0.683467495450201,0.507023911014578,0.527377738419323,0.436429556273924
7.4,0.0542745952427501,0.0395731814997403,0.0478147631129514,0.0298117592821994,0.68346234424517,0.506876209626202,0.52725747900103,0.436360561109699
7.5,0.0523791954807105,0.0422442860181651,0.0501456246779848,0.0316885967609745,0.683451194599591,0.506764739413947,0.527171125437606,0.436311815905512
7.6,0.0501635487349159,0.0443498764957764,0.0518798475280511,0.0331066522394249,0.683433386728701,0.506684062209872,0.5271128738696,0.436279300944409
7.7,0.0476791893144343,0.0459237800120625,0.0530552939276103,0.0340983457951794,0.683408873645023,0.506629047890434,0.527077350549903,0.436259437928423
7.8,0.0449754439077293,0.0470010291006184,0.0537110037009743,0.0346966676508754,0.683378072739331,0.506594933991165,0.52705965624304,0.436249092008914
7.9,0.0420991150709672,0.0476174471012354,0.0538867482133325,0.0349348121416975,0.68334173339756,0.506577368852139,0.527055394707239,0.436245563206067
8,0.0390942295359388,0.0478092701926199,0.0536226241857892,0.0348458505768946,0.683300822014191,0.506572439597583,0.527060686747145,0.436246569176821
8.1,0.0360018463277652,0.047612805302511,0.0529586865050959,0.0344624415763472,0.683256424831493,0.506576686428719,0.527072171440678,0.436250221173225
8.2,0.0328599196753281,0.0470641228920309,0.0519346189562863,0.0338165772726054,0.683209668287739,0.506587104826549,0.527086996214225,0.436254994892587
8.3,0.0297032117445307,0.0461987834361558,0.0505894416054466,0.0329393636173613,0.683161655983845,0.506601137325315,0.527102797468477,0.436259697763569
8.4,0.0265632503148014,0.0450515962721303,0.0489612533894038,0.0318608329160885,0.683113420960703,0.506616656533098,0.527117673446129,0.436263434044567
8.5,0.0234683266440609,0.0436564093621891,0.0470870083280813,0.0306097866324575,0.683065891700293,0.506631941049144,0.527130150986302,0.436265568937765
8.6,0.0204435289201053,0.0420459284156029,0.0450023236624547,0.0292136664519076,0.683019870102908,0.506645645864421,0.527139147733565,0.436265692748735
8.7,0.0175108068719506,0.0402515637370591,0.0427413181350075,0.0276984515682062,0.682976019630829,0.506656768738833,0.527143931266819,0.436263585951433
8.8,0.0146890633091569,0.0383033031126858,0.0403364785687483,0.0260885801547616,0.682934861826483,0.506664613931909,0.527144076490195,0.436259185855306
8.9,0.0119942685672515,0.0362296090103033,0.037818552863403,0.0244068930008021,0.682896779492682,0.506668754529743,0.527139422489726,0.436252555417556
9,0.00943959406027162,0.0340573383551896,0.0352164675113852,0.0226745973283424,0.682862024947675,0.506668994465232,0.527130029910916,0.436243854601633
9.1,0.00703556137460613,0.0318116831450327,0.0325572677394699,0.0209112488560557,0.682830731924084,0.506665331176647,0.527116139758199,0.436233314554214
9.2,0.0047902035792888,0.0295161301859129,0.0298660784025818,0.0191347502407972,0.682802929855896,0.506657919695908,0.527098134362026,0.436221214758238
9.3,0.00270923567432507,0.0271924382631555,0.0271660837915238,0.0173613640957942,0.682778559481067,0.506647038806848,0.527076501106823,0.436207863219503
9.4,0.00079623134818712,0.0248606311047134,0.0244785245646185,0.0156057388666394,0.682757488870542,0.506633059768667,0.527051799366646,0.436193579659259
9.5,-0.000947196533996822,0.0225390045484221,0.0218227100719516,0.0138809459351291,0.682739529170835,0.506616417963524,0.527024630957871,0.436178681614486
9.6,-0.0025212140410248,0.0202441463861288,0.0192160444081497,0.0121985264068177,0.68272444951195,0.506597587702031,0.526995614291814,0.436163473290782
9.7,-0.00392758496893472,0.0179909674255549,0.0166740646034761,0.0105685461320152,0.682711990681651,0.506577060307795,0.5269653622965,0.436148236969215
9.8,-0.00516949216098786,0.0157927423831889,0.0142104894417406,0.0089996576038708,0.682701877298971,0.506555325503223,0.526934464076969,0.436133226737006
9.9,-0.00625136296553624,0.0136611592970602,0.0118372774755279,0.00749916747142852,0.682693828333184,0.506532856033972,0.526903470198074,0.436118664291433
10,-0.00717870021917196,0.0116063762256371,0.00956469289317751,0.00607310849920187,0.682687565909076,0.50651009539885,0.526872881403016,0.436104736555576

